Improving Prediction Confidence in Learning-Enabled Autonomous Systems

Autonomous systems use extensively learning-enabled components such as deep neural networks (DNNs) for prediction and decision making. In this paper, we utilize a feedback loop between learning-enabled components used for classification and the sensors of an autonomous system in order to improve the confidence of the predictions. We design a classifier using Inductive Conformal Prediction (ICP) based on a triplet network architecture in order to learn representations that can be used to quantify the similarity between test and training examples. The method allows computing confident set predictions with an error rate predefined using a selected significance level. A feedback loop that queries the sensors for a new input is used to further refine the predictions and increase the classification accuracy. The method is computationally efficient, scalable to high-dimensional inputs, and can be executed in a feedback loop with the system in real-time. The approach is evaluated using a traffic sign recognition dataset and the results show that the error rate is reduced.

==> images/system.tikz <==
\tikzstyle{block} = [draw, fill=none, rectangle, 
    minimum height=2em, minimum width=2em, align=center]
\tikzstyle{input} = [coordinate]
\tikzstyle{output} = [draw=none, fill=none, circle]
\tikzstyle{pinstyle} = [pin edge={to-,thin,black}]
\tikzstyle{branch}=[fill,shape=circle,minimum size=3pt,inner sep=0pt]

\tikzset{
    position/.style args={#1:#2 from #3}{
        at=(#3.#1), anchor=#1+180, shift=(#1:#2)
    }
}

\pgfmathdeclarefunction{gauss}{2}{%
  \pgfmathparse{1/(#2*sqrt(2*pi))*exp(-((x-#1)^2)/(2*#2^2))}%
}

\begin{tikzpicture}[thick,scale=0.81, every node/.style={scale=0.81}]
    % \def\normalt{\x,{4*1/exp(((\x-3)^2)/2)}}
    \def\normalt{\x,{0.4/(0.2*sqrt(2*pi))*exp(-((\x-0)^2)/(2*0.2^2))}}

    \node[draw=none, fill=none, circle, node distance=1cm] (input){$x$};
    \node [trapezium, trapezium angle=60, minimum width=5mm, minimum height=5mm, draw, thick, shape border rotate=270, right of=input, node distance=1.5cm] (encoder) {encoder};
    \node [trapezium, trapezium angle=60, minimum width=5mm, minimum height=5mm, draw, thick, shape border rotate=90, right of=encoder, node distance=2.6cm] (decoder) {decoder};
    \node[draw=none, fill=none, circle, node distance=2cm,right of=decoder] (decoder_out){\{$\tilde{x_i}$\}};
    \node[block, below of=decoder_out ,thick , node distance=1.3cm](triplet){Triplet based\\ICP};
    \node[block, below of=triplet ,thick , node distance=1.35cm](martingale){Martingale Test};
    % \node[draw=none, fill=none, rectangle, node distance=1.3cm,below of=triplet] (p){\{$p_i$\}};
    % \node[draw=none, fill=none, circle,position=-140:0.5cm from martingale] (Gamma){\{$\Gamma^\epsilon$\}};
    % \node[draw=none, fill=none, rectangle, node distance=2cm,position=-50:0.5cm from martingale] (out_of){out-of distribution};
    % \node[draw=none, fill=none, rectangle, node distance=2cm,below right = 0.1cm and -0.05cm of encoder] (latent){$\mu,\sigma$};
    \node[block, position=-80:1.6cm from encoder,thick](triplet2){Triplet based\\ICP};
    \node[block, position=-35:0.8cm from triplet2,thick](monitoring){Monitoring};
    \node[draw=none, fill=none, rectangle, 
    minimum height=2em, minimum width=2em, align=center,below of=monitoring](monitor_out){\{$\Gamma^\epsilon$\} / alarm};
    
    \draw[->] (input) -- (encoder);
    \draw[->] (decoder) -- (decoder_out);
    \draw[->] (decoder_out) -- (triplet);
    \draw[->] (triplet) -- (martingale) node[pos=0.5,right]{\{$p_i$\}};
    \draw[->] (input)-- +(0,-2.62)--($(triplet2.north west)!0.5!(triplet2.south west)$);
    \draw[->] ($(triplet2.north east)!0.5!(triplet2.south east)$)-- +(0.4,0)--($(monitoring.north west)!0.3!(monitoring.north east)$);
    \draw[->] ($(martingale.north west)!0.5!(martingale.south west)$)-- +(-0.66,0)--($(monitoring.north west)!0.7!(monitoring.north east)$);
    \draw[->](monitoring)--(monitor_out);
    
    \draw[decoration={brace,raise=15pt,amplitude=5pt},decorate] ($(encoder.north west)-(0.1,0)$) -- node[above=19pt] {$VAE$} ($(decoder.north east)+(0.1,0)$);
    
    \draw[color=black,domain=-0.6:0.6,shift={($(encoder.east)+(0.6,-0.7)$)}] plot[samples=1000,smooth] (\normalt) node[below left] {$\mu,\sigma$};
    
\end{tikzpicture}

==> images/triplet_architecture.tikz <==
\tikzstyle{block} = [draw, fill=none, rectangle, 
    minimum height=3em, minimum width=3em]
\tikzstyle{net_block} = [draw, fill=none, rectangle, 
    minimum height=5.5em, minimum width=3em]

\begin{tikzpicture}[auto, node distance=2cm,>=latex']
    \node [block] (x-) {$x^-$};
    \node [block, right of=x-, node distance=2cm] (x) {$x$};
    \node [block, right of=x,  node distance=2cm] (x+) {$x^+$};
    \node [net_block, above of=x-, node distance=2cm] (net-) {\textit{Net}};
    \node [net_block, above of=x, node distance=2cm] (net) {\textit{Net}};
    \node [net_block, above of=x+,  node distance=2cm] (net+) {\textit{Net}};
    \node [block, above of=net-, node distance=2.5cm] (diff-) {$||Net(x)-Net(x^-)||_2$};
    \node [block, above of=net+,  node distance=2.5cm] (diff+) {$||Net(x)-Net(x^+)||_2$};
    \node [block, above of=net, node distance=4cm] (comparator) {\textit{Comparator}};
    
    \draw[->] (x-) -- (net-);
    \draw[->] (x) -- (net);
    \draw[->] (x+) -- (net+);
    \draw[->] (net-) -- (diff-);
    \draw[->] ($(net.north east)!0.50!(net.north west)$) -- ($(diff-.south east)!0.50!(diff-.south west)$);
    \draw[->] ($(net.north east)!0.50!(net.north west)$) -- ($(diff+.south east)!0.50!(diff+.south west)$);
    \draw[->] (net+) -- (diff+);
    \draw[->] (diff-) -- (comparator);
    \draw[->] (diff+) -- (comparator);
\end{tikzpicture}
    
